Effectively Calculating Gaseous Absorption in Radiative Transfer Models of Exoplanetary and Brown Dwarf Atmospheres

Sophisticated atmospheric retrieval algorithms, such as Nested Sampling, explore large parameter spaces by iterating over millions of radiative transfer (RT) calculations. Probability distribution functions for retrieved parameters are highly sensitive to assumptions made within the RT forward model. One key difference between RT models is the computation of the gaseous absorption throughout the atmosphere. We compare two methods of calculating gaseous absorption, cross-sections and correlated-$k$, by examining their resulting spectra of a number of typical \ce{H2}-He dominated exoplanetary and brown dwarf atmospheres. We also consider the effects of including \ce{H2}-He pressure-broadening in some of these examples. We use NEMESIS to compute forward models. Our $k$-tables are verified by comparison to ExoMol cross-sections provided online and a line-by-line calculation. For test cases with typical resolutions ($\Delta \nu = 1$cm$^{-1}$), we show that the cross-section method overestimates the amount of absorption present in the atmosphere and should be used with caution. For mixed-gas atmospheres the morphology of the spectra changes, producing `ghost' features. The two methods produce differences in flux of up to a few orders of magnitude. The addition of pressure broadening of lines adds up to an additional order of magnitude change in flux. These effects are more pronounced for brown dwarfs and secondary eclipse geometries. We note that correlated-$k$ can produce similar results to very high-resolution cross-sections, but is much less computationally expensive. We conclude that inaccurate use of cross-sections and omission of pressure broadening can be key sources of error in the modelling of brown dwarf and exoplanet atmospheres.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
